When, Where, and How Star Formation Happens in a Galaxy Pair at Cosmic Noon Using CANUCS JWST/NIRISS Grism Spectroscopy

Spatially resolved studies are key to understanding when, where, and how stars form within galaxies. Using slitless grism spectra and broadband imaging from the CAnadian NIRISS Unbiased Cluster Survey (CANUCS) we study the spatially resolved properties of a strongly lensed ($\mu$ = 5.4$\pm$1.8) z = 0.8718 galaxy pair consisting of a blue face-on galaxy (10.2 $\pm$ 0.2 log($M/M_\odot$)) with multiple star-forming clumps and a dusty red edge-on galaxy (9.9 $\pm$ 0.3 log($M/M_\odot$)). We produce accurate H$\alpha$ maps from JWST/NIRISS grism data using a new methodology that accurately models spatially varying continuum and emission line strengths. With spatially resolved indicators, we probe star formation on timescales of $\sim$ 10 Myr (NIRISS H$\alpha$ emission line maps) and $\sim$ 100 Myr (UV imaging and broadband SED fits). Taking the ratio of the H$\alpha$ to UV flux ($\eta$), we measure spatially resolved star formation burstiness. We find that in the face-on galaxy both H$\alpha$ and broadband star formation rates (SFRs) drop at large galactocentric radii by a factor of $\sim$ 4.7 and 3.8 respectively, while SFR over the last $\sim$ 100 Myrs has increased by a factor of 1.6. Additionally, of the 20 clumps identified in the galaxy pair we find that 7 are experiencing bursty star formation, while 10 clumps are quenching and 3 are in equilibrium (either being in a state of steady star formation or post-burst). Our analysis reveals that the blue face-on galaxy disk is predominantly in a quenching or equilibrium phase. However, the most intense quenching within the galaxy is seen in the quenching clumps. This pilot study demonstrates what JWST/NIRISS data can reveal about spatially varying star formation in galaxies at Cosmic Noon.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
